The centrality dependence of elliptic flow at LHC

We present predictions for the centrality dependence of elliptic flow at mid-rapidity in Pb-Pb collisions at the LHC.

==> data/ecc_CGC_PbPb_LHC-rc.dat <==
#  binning (column one) is expression: %3
#        bin          bim        npart        ecc_s      ecc_part      ecc_rp        dn/dy        <x^2>        <y^2>       probAB    <dn/dy/S>       ecc{2}       ecc{4}   sig_e_part    #entries
#          1            2            3            4            5            6            7            8            9           10           11           12  
          20       13.113     19.81036    0.3928877    0.5310473    0.4025069     76.64458     1.381883     3.698179            0    0.4599985    0.5612833    0.5074895    0.1817351         2279 
          40     12.18812     39.06881    0.3887476    0.4917065    0.4055514     154.9648     1.829016     4.504504            0    0.7067292    0.5185115    0.4715606    0.1645566         1642 
          60     11.39037     59.53344     0.388075    0.4565038    0.3995768     242.4225     2.132742     5.076275            0    0.9366041    0.4796851    0.4383161    0.1473163         1274 
          80     10.69252     79.75341    0.3788881    0.4338805    0.3893281     335.9933     2.381569     5.473871            0      1.16398    0.4527661    0.4172462    0.1294018          977 
         100     10.08138     99.69861    0.3646083    0.4057694    0.3741562     432.9611     2.628125     5.841992            0     1.365124    0.4246644    0.3888821    0.1252637          834 
         120      9.51272     119.7085    0.3631426    0.3943739    0.3688378     532.1265     2.851035     6.238251            0     1.546978    0.4098042    0.3804491    0.1113943          800 
         140     8.967983     139.8381    0.3421499    0.3722815    0.3477829     636.8071     3.154597     6.558919            0     1.706598     0.386689    0.3598418      0.10457          680 
         160     8.523583     159.7121    0.3180614    0.3458417     0.323611     741.1728     3.475144     6.836231            0     1.850612    0.3600334    0.3339813    0.1000878          642 
         180      7.98762      179.808    0.3076281    0.3314715    0.3119364     852.9037     3.733114     7.139055            0     2.001795    0.3421262    0.3207868   0.08471707          605 
         200     7.494322     199.9186    0.2918662    0.3133404    0.2952672       968.55     4.010962     7.406753            0     2.146793    0.3249172      0.30197   0.08595916          577 
         220     7.003745     220.6268    0.2605209    0.2821944    0.2637017     1084.801     4.431451     7.626141            0     2.253811    0.2933881    0.2717512   0.08026794          530 
         240     6.553037     239.7629    0.2444029    0.2650183    0.2470686     1196.392     4.749265     7.879903            0     2.357852    0.2763699     0.254189   0.07839397          496 
         260     6.062766     260.1451    0.2282353    0.2479046    0.2312803     1327.613     5.074834     8.144646            0     2.488411    0.2590277    0.2353425   0.07509087          420 
         280      5.61115     280.2987    0.1948267    0.2163583     0.196708     1449.239     5.532983     8.258289            0     2.578693     0.227052    0.2060537   0.06886025          408 
         300     5.087751     300.0649    0.1767353    0.1945301    0.1783762     1577.623     5.946746     8.541446            0     2.658426    0.2046177    0.1823866   0.06345418          402 
         320     4.623039     319.5272    0.1494459    0.1682573    0.1506968     1707.238     6.411917     8.697682            0     2.742861    0.1793115    0.1538881    0.0619846          397 
         340     4.044473     339.6678    0.1227856    0.1447313    0.1243669     1856.747     6.916267     8.891723            0     2.840922    0.1562338    0.1258432   0.05883748          354 
         360     3.409416     360.1774   0.09130323     0.116177   0.09196162     2008.694     7.551464     9.080808            0     2.908925     0.127685   0.09440697   0.05297517          327 
         380     2.664541      379.893   0.05777727   0.09150217   0.05822881     2174.447     8.191316      9.20623            0     2.999332    0.1014339   0.06535099   0.04377424          353 
         400      1.58744      399.596   0.01971706   0.06810229   0.02005749     2367.598     8.978401     9.345363            0     3.095104   0.07677963   0.03851923   0.03545687          396 
         420    0.9014084     411.6192   0.01490699   0.05811498   0.01396537     2480.677     9.485061      9.75121            0     3.084805   0.06578041  -0.02334816   0.03081739           17 


==> data/ecc_CGC_PbPb_LHC.dat <==
#  binning (column one) is expression: %3
#        bin          bim        npart        ecc_s      ecc_part      ecc_rp        dn/dy        <x^2>        <y^2>       probAB    <dn/dy/S>       ecc{2}       ecc{4}   sig_e_part    #entries
#          1            2            3            4            5            6            7            8            9           10           11           12  
          20     13.11088     19.69589    0.4784001    0.6000622    0.4696726      84.2713     1.000802     3.209802            0    0.6701839     0.629868    0.5814134    0.1914657         4765 
          40     12.18954      39.5317    0.4573207    0.5449564    0.4638991     182.9551     1.404865     4.014351            0     1.023004    0.5694418     0.527424    0.1651861         3401 
          60     11.35924     59.64209    0.4536512    0.5086013    0.4559948     293.6061     1.661223     4.562407            0     1.365045    0.5291774    0.4928496    0.1461282         2492 
          80     10.68127     79.74681    0.4422775    0.4837505    0.4449043     409.7392     1.904374     5.065856            0     1.651561    0.5022432    0.4694391    0.1350324         2126 
         100     10.06785     99.75805    0.4271127    0.4598141    0.4293616     531.6739     2.153804     5.488766            0     1.908821    0.4761732    0.4464807    0.1237411         1860 
         120     9.489902      119.787    0.4097312    0.4371044    0.4120517     660.9459     2.419428     5.889808            0     2.147508    0.4514322    0.4250524    0.1128308         1697 
         140     8.972181     139.9694     0.383822    0.4064023    0.3850623     791.8749      2.71215     6.169497            0      2.35923     0.420126    0.3943939    0.1065037         1430 
         160     8.481788     159.9908    0.3699873    0.3907987    0.3719658     928.5759     2.993083     6.588487            0     2.540108    0.4023251    0.3804609   0.09561311         1358 
         180     8.015268      179.604    0.3452336    0.3655049    0.3470324     1065.377     3.303687     6.865684            0     2.709462    0.3772351    0.3541625   0.09334083         1227 
         200     7.519741     199.5052    0.3249026    0.3421456    0.3259606     1210.733     3.606405     7.128266            0     2.886484    0.3528391    0.3317759   0.08620796         1183 
         220     7.047206     219.7437    0.2996081    0.3172332    0.3005715     1358.353     3.935683     7.353974            0     3.045861    0.3277116    0.3063561    0.0822071         1080 
         240     6.559308     239.9592    0.2737468    0.2915461    0.2747284     1513.928     4.326456     7.630257            0     3.174175    0.3018854    0.2806168   0.07833049          929 
         260     6.100545     259.8007    0.2514455    0.2656958     0.252353     1669.882     4.688071     7.876774            0     3.305784    0.2755306    0.2554467   0.07295794          895 
         280      5.63841     279.6317    0.2230631    0.2393132    0.2236686     1825.148     5.135566       8.1127            0     3.399814    0.2500521     0.228082   0.07249304          861 
         300      5.11428     299.7472    0.1951661    0.2115288    0.1963587     2002.129     5.561786     8.292749            0     3.539911    0.2220411    0.1995032   0.06751159          812 
         320     4.603627     320.3217    0.1695545    0.1880663    0.1705718     2177.464     6.038376     8.536301            0     3.640456    0.1987356    0.1756827   0.06424103          753 
         340     4.044901     339.8143    0.1399413    0.1594343    0.1406834     2363.442     6.600193     8.769395            0     3.725684    0.1707673    0.1432996   0.06117346          723 
         360      3.42971     360.2898    0.1056923     0.127131    0.1061054     2561.848     7.217929     8.934083            0     3.823897    0.1378943    0.1103755    0.0534093          711 
         380     2.691556     380.0217   0.07014922   0.09897934   0.07047395     2782.292     7.940674      9.14562            0     3.911593    0.1097878   0.07685345     0.047502          747 
         400     1.582186      399.588   0.02723716   0.07303384   0.02732878     3037.997     8.823022     9.314042            0     4.013097    0.0820251   0.03847166   0.03733867          731 
         420    0.7288707     411.0534  0.009093725   0.05242456  0.009741122     3192.707     9.372283     9.560917            0     4.036293    0.0593685   0.02464423   0.02786189           43 

